On the Global Optima of Kernelized Adversarial Representation Learning

Adversarial representation learning is a promising paradigm for obtaining data representations that are invariant to certain sensitive attributes while retaining the information necessary for predicting target attributes. Existing approaches solve this problem through iterative adversarial minimax optimization and lack theoretical guarantees. In this paper, we first study the "linear" form of this problem i.e., the setting where all the players are linear functions. We show that the resulting optimization problem is both non-convex and non-differentiable. We obtain an exact closed-form expression for its global optima through spectral learning and provide performance guarantees in terms of analytical bounds on the achievable utility and invariance. We then extend this solution and analysis to non-linear functions through kernel representation. Numerical experiments on UCI, Extended Yale B and CIFAR-100 datasets indicate that, (a) practically, our solution is ideal for "imparting" provable invariance to any biased pre-trained data representation, and (b) empirically, the trade-off between utility and invariance provided by our solution is comparable to iterative minimax optimization of existing deep neural network based approaches. Code is available at https://github.com/human-analysis/Kernel-ARL

==> figures/adult_weights.txt <==
1 0.3273
2 0.3525
3 0.05142
4 0.2637
5 0.428
6 0.429
7 0.3685
8 0.5951
9 0.1203
10 0.02823
11 0.8472
12 0.5589
13 0.2697
14 0.3295

==> figures/h0_s1.txt <==
-7.40966155164573	1
-7.32600743701586	2
-7.24235332238599	1
-7.15869920775612	3
-7.07504509312626	1
-6.99139097849639	3
-6.90773686386652	1
-6.82408274923665	4
-6.74042863460678	7
-6.65677451997691	4
-6.57312040534704	7
-6.48946629071718	6
-6.40581217608731	9
-6.32215806145744	5
-6.23850394682757	8
-6.15484983219770	10
-6.07119571756783	9
-5.98754160293797	19
-5.90388748830810	10
-5.82023337367823	13
-5.73657925904836	18
-5.65292514441849	16
-5.56927102978862	11
-5.48561691515875	12
-5.40196280052889	8
-5.31830868589902	9
-5.23465457126915	15
-5.15100045663928	10
-5.06734634200941	6
-4.98369222737954	6
-4.90003811274967	9
-4.81638399811981	9
-4.73272988348994	12
-4.64907576886007	7
-4.56542165423020	6
-4.48176753960033	10
-4.39811342497046	7
-4.31445931034059	11
-4.23080519571072	12
-4.14715108108086	19
-4.06349696645099	8
-3.97984285182112	9
-3.89618873719125	7
-3.81253462256138	16
-3.72888050793151	4
-3.64522639330165	18
-3.56157227867178	12
-3.47791816404191	11
-3.39426404941204	13
-3.31060993478217	12
-3.22695582015230	10
-3.14330170552243	5
-3.05964759089257	5
-2.97599347626270	5
-2.89233936163283	5
-2.80868524700296	7
-2.72503113237309	6
-2.64137701774322	3
-2.55772290311335	1
-2.47406878848349	6


==> figures/h0_s2.txt <==
-5.24924620417461	2
-5.16108688766665	1
-5.07292757115869	2
-4.98476825465072	2
-4.89660893814275	3
-4.80844962163479	6
-4.72029030512682	6
-4.63213098861886	6
-4.54397167211089	4
-4.45581235560293	9
-4.36765303909496	10
-4.27949372258700	7
-4.19133440607903	20
-4.10317508957107	13
-4.01501577306310	10
-3.92685645655514	5
-3.83869714004717	14
-3.75053782353921	11
-3.66237850703124	18
-3.57421919052328	12
-3.48605987401531	14
-3.39790055750735	14
-3.30974124099938	12
-3.22158192449142	12
-3.13342260798345	9
-3.04526329147549	4
-2.95710397496752	9
-2.86894465845956	7
-2.78078534195159	13
-2.69262602544363	12
-2.60446670893566	11
-2.51630739242770	7
-2.42814807591973	13
-2.33998875941177	7
-2.25182944290380	11
-2.16367012639584	12
-2.07551080988787	16
-1.98735149337991	7
-1.89919217687194	13
-1.81103286036398	15
-1.72287354385601	17
-1.63471422734805	19
-1.54655491084008	17
-1.45839559433212	10
-1.37023627782415	3
-1.28207696131619	3
-1.19391764480822	8
-1.10575832830026	4
-1.01759901179229	6
-0.929439695284330	10
-0.841280378776364	1
-0.753121062268398	7
-0.664961745760434	4
-0.576802429252469	4
-0.488643112744504	2
-0.400483796236538	3
-0.312324479728574	0
-0.224165163220609	1
-0.136005846712643	1
-0.0478465302046787	1


==> figures/h0_y1.txt <==
-6.40742456399875	3
-6.29980006497273	1
-6.19217556594671	2
-6.08455106692070	4
-5.97692656789468	0
-5.86930206886866	7
-5.76167756984264	4
-5.65405307081663	4
-5.54642857179061	7
-5.43880407276459	8
-5.33117957373857	7
-5.22355507471255	11
-5.11593057568654	13
-5.00830607666052	20
-4.90068157763450	27
-4.79305707860848	14
-4.68543257958247	10
-4.57780808055645	13
-4.47018358153043	16
-4.36255908250441	17
-4.25493458347840	10
-4.14731008445238	9
-4.03968558542636	14
-3.93206108640034	7
-3.82443658737432	9
-3.71681208834831	2
-3.60918758932229	6
-3.50156309029627	5
-3.39393859127025	2
-3.28631409224424	2
-3.17868959321822	2
-3.07106509419220	3
-2.96344059516618	3
-2.85581609614016	5
-2.74819159711415	5
-2.64056709808813	11
-2.53294259906211	4
-2.42531810003609	13
-2.31769360101008	13
-2.21006910198406	11
-2.10244460295804	20
-1.99482010393202	8
-1.88719560490601	20
-1.77957110587999	18
-1.67194660685397	21
-1.56432210782795	21
-1.45669760880193	12
-1.34907310977592	3
-1.24144861074990	6
-1.13382411172388	7
-1.02619961269786	6
-0.918575113671847	11
-0.810950614645830	4
-0.703326115619811	5
-0.595701616593793	6
-0.488077117567776	2
-0.380452618541758	3
-0.272828119515741	1
-0.165203620489723	1
-0.0575791214637049	1


==> figures/h0_y2.txt <==
-7.41405703855864	1
-7.33919389775459	1
-7.26433075695053	1
-7.18946761614648	1
-7.11460447534243	4
-7.03974133453838	3
-6.96487819373433	0
-6.89001505293027	2
-6.81515191212622	4
-6.74028877132217	6
-6.66542563051812	3
-6.59056248971407	5
-6.51569934891001	8
-6.44083620810596	3
-6.36597306730191	14
-6.29110992649786	3
-6.21624678569380	11
-6.14138364488975	8
-6.06652050408570	13
-5.99165736328165	17
-5.91679422247760	13
-5.84193108167354	15
-5.76706794086949	19
-5.69220480006544	15
-5.61734165926139	18
-5.54247851845734	14
-5.46761537765328	13
-5.39275223684923	15
-5.31788909604518	13
-5.24302595524113	19
-5.16816281443708	12
-5.09329967363302	21
-5.01843653282897	19
-4.94357339202492	14
-4.86871025122087	27
-4.79384711041681	14
-4.71898396961276	11
-4.64412082880871	11
-4.56925768800466	12
-4.49439454720061	15
-4.41953140639655	7
-4.34466826559250	12
-4.26980512478845	9
-4.19494198398440	5
-4.12007884318035	7
-4.04521570237629	10
-3.97035256157224	5
-3.89548942076819	5
-3.82062627996414	8
-3.74576313916008	1
-3.67089999835603	2
-3.59603685755198	4
-3.52117371674793	3
-3.44631057594388	0
-3.37144743513982	1
-3.29658429433577	1
-3.22172115353172	0
-3.14685801272767	0
-3.07199487192361	1
-2.99713173111956	1


==> figures/h50_kernel_s1.txt <==
-2.19431016385594	4
-2.05814506378374	12
-1.92197996371154	28
-1.78581486363934	52
-1.64964976356714	85
-1.51348466349494	54
-1.37731956342274	13
-1.24115446335054	7
-1.10498936327834	7
-0.968824263206136	6
-0.832659163133935	8
-0.696494063061735	4
-0.560328962989535	2
-0.424163862917335	5
-0.287998762845135	9
-0.151833662772935	4
-0.0156685627007349	3
0.120496537371465	6
0.256661637443665	11
0.392826737515865	8
0.528991837588066	6
0.665156937660266	14
0.801322037732466	7
0.937487137804666	5
1.07365223787687	7
1.20981733794907	6
1.34598243802127	10
1.48214753809347	9
1.61831263816567	12
1.75447773823787	24
1.89064283831007	25
2.02680793838227	25
2.16297303845447	12
2.29913813852667	4
2.43530323859887	3
2.57146833867107	0
2.70763343874327	0
2.84379853881547	0
2.97996363888767	1
3.11612873895987	0
3.25229383903207	0
3.38845893910427	0
3.52462403917647	0
3.66078913924867	0
3.79695423932087	0
3.93311933939307	0
4.06928443946527	0
4.20544953953747	0
4.34161463960967	0
4.47777973968187	0
4.61394483975407	0
4.75010993982627	0
4.88627503989847	0
5.02244013997067	0
5.15860524004287	0
5.29477034011507	0
5.43093544018727	0
5.56710054025947	0
5.70326564033167	0
5.83943074040387	1

==> figures/h50_kernel_s2.txt <==
-1.91763458099255	2
-1.78611949071637	1
-1.65460440044019	3
-1.52308931016402	2
-1.39157421988784	4
-1.26005912961166	3
-1.12854403933549	3
-0.997028949059309	5
-0.865513858783132	3
-0.733998768506955	4
-0.602483678230778	3
-0.470968587954602	3
-0.339453497678425	9
-0.207938407402248	3
-0.0764233171260716	4
0.0550917731501052	5
0.186606863426282	7
0.318121953702459	8
0.449637043978635	8
0.581152134254812	11
0.712667224530989	9
0.844182314807166	7
0.975697405083342	5
1.10721249535952	7
1.23872758563570	9
1.37024267591187	19
1.50175776618805	62
1.63327285646423	166
1.76478794674040	41
1.89630303701658	30
2.02781812729276	24
2.15933321756893	14
2.29084830784511	7
2.42236339812129	4
2.55387848839746	0
2.68539357867364	0
2.81690866894982	0
2.94842375922599	1
3.07993884950217	1
3.21145393977835	0
3.34296903005452	0
3.47448412033070	0
3.60599921060688	0
3.73751430088305	0
3.86902939115923	0
4.00054448143541	0
4.13205957171158	0
4.26357466198776	0
4.39508975226394	0
4.52660484254011	0
4.65811993281629	0
4.78963502309247	0
4.92115011336864	0
5.05266520364482	1
5.18418029392100	0
5.31569538419717	0
5.44721047447335	0
5.57872556474953	0
5.71024065502570	0
5.84175574530188	1

==> figures/h50_kernel_y1.txt <==
-2.23336956546215	8
-2.14508285207557	5
-2.05679613868900	10
-1.96850942530242	10
-1.88022271191584	17
-1.79193599852927	16
-1.70364928514269	15
-1.61536257175612	11
-1.52707585836954	9
-1.43878914498297	7
-1.35050243159639	10
-1.26221571820982	5
-1.17392900482324	7
-1.08564229143667	8
-0.997355578050091	3
-0.909068864663515	6
-0.820782151276940	2
-0.732495437890365	6
-0.644208724503789	6
-0.555922011117214	2
-0.467635297730638	4
-0.379348584344063	3
-0.291061870957488	4
-0.202775157570912	2
-0.114488444184337	5
-0.0262017307977616	6
0.0620849825888141	7
0.150371695975389	3
0.238658409361965	2
0.326945122748540	2
0.415231836135116	3
0.503518549521691	4
0.591805262908266	2
0.680091976294842	2
0.768378689681417	5
0.856665403067993	5
0.944952116454568	3
1.03323882984114	3
1.12152554322772	1
1.20981225661429	1
1.29809897000087	7
1.38638568338744	13
1.47467239677402	15
1.56295911016060	101
1.65124582354717	92
1.73953253693375	15
1.82781925032032	8
1.91610596370690	6
2.00439267709347	1
2.09267939048005	2
2.18096610386662	2
2.26925281725320	2
2.35753953063977	3
2.44582624402635	1
2.53411295741292	0
2.62239967079950	0
2.71068638418608	0
2.79897309757265	0
2.88725981095923	0
2.97554652434580	1

==> figures/h50_kernel_y2.txt <==
-2.24599532399831	5
-2.18296012768405	8
-2.11992493136979	9
-2.05688973505554	12
-1.99385453874128	11
-1.93081934242703	20
-1.86778414611277	29
-1.80474894979852	36
-1.74171375348426	43
-1.67867855717001	40
-1.61564336085575	52
-1.55260816454150	37
-1.48957296822724	24
-1.42653777191299	15
-1.36350257559873	11
-1.30046737928448	6
-1.23743218297022	6
-1.17439698665596	6
-1.11136179034171	5
-1.04832659402745	9
-0.985291397713198	1
-0.922256201398943	7
-0.859221005084687	4
-0.796185808770432	1
-0.733150612456176	7
-0.670115416141921	2
-0.607080219827666	4
-0.544045023513410	2
-0.481009827199155	3
-0.417974630884900	3
-0.354939434570644	2
-0.291904238256389	3
-0.228869041942133	2
-0.165833845627878	2
-0.102798649313623	4
-0.0397634529993669	5
0.0232717433148884	5
0.0863069396291436	3
0.149342135943399	3
0.212377332257655	2
0.275412528571910	2
0.338447724886166	0
0.401482921200421	3
0.464518117514676	4
0.527553313828932	1
0.590588510143187	1
0.653623706457442	0
0.716658902771698	3
0.779694099085953	4
0.842729295400208	4
0.905764491714464	1
0.968799688028719	3
1.03183488434297	3
1.09487008065723	0
1.15790527697149	1
1.22094047328574	0
1.28397566960000	2
1.34701086591425	3
1.41004606222851	3
1.47308125854276	2

==> figures/h50_s1.txt <==
-6.88401709429206	1
-6.78138999772994	1
-6.67876290116782	1
-6.57613580460570	3
-6.47350870804359	2
-6.37088161148147	6
-6.26825451491935	4
-6.16562741835723	0
-6.06300032179511	5
-5.96037322523299	3
-5.85774612867087	4
-5.75511903210875	8
-5.65249193554664	3
-5.54986483898452	8
-5.44723774242240	11
-5.34461064586028	8
-5.24198354929816	6
-5.13935645273604	17
-5.03672935617392	10
-4.93410225961181	17
-4.83147516304969	17
-4.72884806648757	8
-4.62622096992545	7
-4.52359387336333	11
-4.42096677680121	18
-4.31833968023909	8
-4.21571258367697	11
-4.11308548711486	21
-4.01045839055274	14
-3.90783129399062	17
-3.80520419742850	12
-3.70257710086638	4
-3.59995000430426	19
-3.49732290774214	10
-3.39469581118003	13
-3.29206871461791	12
-3.18944161805579	12
-3.08681452149367	9
-2.98418742493155	12
-2.88156032836943	13
-2.77893323180731	10
-2.67630613524520	11
-2.57367903868308	6
-2.47105194212096	11
-2.36842484555884	13
-2.26579774899672	14
-2.16317065243460	5
-2.06054355587248	13
-1.95791645931036	11
-1.85528936274825	4
-1.75266226618613	5
-1.65003516962401	7
-1.54740807306189	0
-1.44478097649977	4
-1.34215387993765	2
-1.23952678337553	5
-1.13689968681342	3
-1.03427259025130	3
-0.931645493689178	0
-0.829018397127060	6


==> figures/h50_s2.txt <==
-4.77921660869721	1
-4.67604093729221	1
-4.57286526588721	2
-4.46968959448220	3
-4.36651392307720	3
-4.26333825167220	5
-4.16016258026719	5
-4.05698690886219	7
-3.95381123745719	5
-3.85063556605218	5
-3.74745989464718	4
-3.64428422324218	7
-3.54110855183717	9
-3.43793288043217	12
-3.33475720902717	6
-3.23158153762216	14
-3.12840586621716	6
-3.02523019481216	13
-2.92205452340715	13
-2.81887885200215	11
-2.71570318059715	13
-2.61252750919214	17
-2.50935183778714	14
-2.40617616638214	20
-2.30300049497713	17
-2.19982482357213	17
-2.09664915216713	19
-1.99347348076212	18
-1.89029780935712	14
-1.78712213795212	15
-1.68394646654711	16
-1.58077079514211	8
-1.47759512373711	17
-1.37441945233210	16
-1.27124378092710	19
-1.16806810952210	14
-1.06489243811709	9
-0.961716766712089	12
-0.858541095307086	13
-0.755365423902083	15
-0.652189752497080	9
-0.549014081092077	5
-0.445838409687073	9
-0.342662738282070	5
-0.239487066877066	4
-0.136311395472063	4
-0.0331357240670602	2
0.0700399473379436	6
0.173215618742947	5
0.276391290147950	3
0.379566961552953	2
0.482742632957956	3
0.585918304362960	1
0.689093975767963	1
0.792269647172967	1
0.895445318577970	1
0.998620989982973	1
1.10179666138798	2
1.20497233279298	0
1.30814800419798	1


==> figures/h50_y1.txt <==
-6.41451844494018	1
-6.28385870906050	2
-6.15319897318083	1
-6.02253923730115	2
-5.89187950142148	3
-5.76121976554180	0
-5.63056002966213	2
-5.49990029378245	6
-5.36924055790278	3
-5.23858082202310	2
-5.10792108614343	6
-4.97726135026375	5
-4.84660161438408	10
-4.71594187850440	11
-4.58528214262473	15
-4.45462240674505	12
-4.32396267086538	17
-4.19330293498570	16
-4.06264319910603	17
-3.93198346322635	9
-3.80132372734668	11
-3.67066399146700	15
-3.54000425558733	15
-3.40934451970765	12
-3.27868478382798	14
-3.14802504794830	10
-3.01736531206863	8
-2.88670557618895	8
-2.75604584030928	8
-2.62538610442960	14
-2.49472636854993	12
-2.36406663267025	14
-2.23340689679058	8
-2.10274716091090	13
-1.97208742503123	9
-1.84142768915155	9
-1.71076795327188	16
-1.58010821739220	10
-1.44944848151253	13
-1.31878874563285	21
-1.18812900975318	15
-1.05746927387350	12
-0.926809537993828	11
-0.796149802114153	12
-0.665490066234478	15
-0.534830330354803	7
-0.404170594475128	10
-0.273510858595452	6
-0.142851122715777	5
-0.0121913868361032	3
0.118468349043572	6
0.249128084923247	6
0.379787820802922	2
0.510447556682597	3
0.641107292562272	2
0.771767028441947	1
0.902426764321622	1
1.03308650020130	2
1.16374623608097	0
1.29440597196065	1


==> figures/h50_y2.txt <==
-6.89359662741299	1
-6.81012859709274	0
-6.72666056677249	2
-6.64319253645224	3
-6.55972450613199	1
-6.47625647581173	1
-6.39278844549148	5
-6.30932041517123	6
-6.22585238485098	3
-6.14238435453073	0
-6.05891632421047	7
-5.97544829389022	2
-5.89198026356997	6
-5.80851223324972	3
-5.72504420292947	8
-5.64157617260922	3
-5.55810814228896	9
-5.47464011196871	14
-5.39117208164846	10
-5.30770405132821	5
-5.22423602100795	7
-5.14076799068770	19
-5.05729996036745	10
-4.97383193004720	19
-4.89036389972695	16
-4.80689586940670	19
-4.72342783908644	16
-4.63995980876619	14
-4.55649177844594	11
-4.47302374812569	14
-4.38955571780544	22
-4.30608768748518	16
-4.22261965716493	13
-4.13915162684468	19
-4.05568359652443	27
-3.97221556620418	18
-3.88874753588392	10
-3.80527950556367	13
-3.72181147524342	10
-3.63834344492317	11
-3.55487541460292	15
-3.47140738428267	13
-3.38793935396241	9
-3.30447132364216	12
-3.22100329332191	9
-3.13753526300166	4
-3.05406723268141	6
-2.97059920236115	6
-2.88713117204090	3
-2.80366314172065	7
-2.72019511140040	2
-2.63672708108015	5
-2.55325905075989	2
-2.46979102043964	3
-2.38632299011939	2
-2.30285495979914	4
-2.21938692947889	1
-2.13591889915863	1
-2.05245086883838	1
-1.96898283851813	1


==> figures/h99_s1.txt <==
-2.86915673656040	2
-2.72461390602326	1
-2.58007107548611	1
-2.43552824494897	1
-2.29098541441183	4
-2.14644258387468	0
-2.00189975333754	0
-1.85735692280040	3
-1.71281409226325	2
-1.56827126172611	6
-1.42372843118897	4
-1.27918560065182	4
-1.13464277011468	7
-0.990099939577537	8
-0.845557109040394	11
-0.701014278503251	8
-0.556471447966107	5
-0.411928617428964	8
-0.267385786891821	13
-0.122842956354677	16
0.0216998741824659	14
0.166242704719609	10
0.310785535256752	16
0.455328365793895	16
0.599871196331038	20
0.744414026868182	15
0.888956857405325	21
1.03349968794247	15
1.17804251847961	20
1.32258534901675	13
1.46712817955390	15
1.61167101009104	23
1.75621384062819	16
1.90075667116533	17
2.04529950170247	14
2.18984233223961	15
2.33438516277676	17
2.47892799331390	17
2.62347082385105	13
2.76801365438819	12
2.91255648492533	11
3.05709931546247	13
3.20164214599962	12
3.34618497653676	4
3.49072780707390	12
3.63527063761105	4
3.77981346814819	2
3.92435629868533	3
4.06889912922248	3
4.21344195975962	2
4.35798479029676	3
4.50252762083391	3
4.64707045137105	1
4.79161328190819	0
4.93615611244534	2
5.08069894298248	0
5.22524177351962	0
5.36978460405677	0
5.51432743459391	0
5.65887026513105	1


==> figures/h99_s2.txt <==
-3.48722085948562	1
-3.36837425881081	0
-3.24952765813600	3
-3.13068105746119	1
-3.01183445678638	0
-2.89298785611157	1
-2.77414125543676	2
-2.65529465476194	3
-2.53644805408713	2
-2.41760145341232	1
-2.29875485273751	5
-2.17990825206270	2
-2.06106165138789	3
-1.94221505071307	1
-1.82336845003826	7
-1.70452184936345	3
-1.58567524868864	12
-1.46682864801383	11
-1.34798204733902	8
-1.22913544666421	5
-1.11028884598939	13
-0.991442245314582	12
-0.872595644639771	15
-0.753749043964959	9
-0.634902443290148	15
-0.516055842615336	19
-0.397209241940525	11
-0.278362641265713	24
-0.159516040590901	17
-0.0406694399160896	19
0.0781771607587216	14
0.197023761433533	19
0.315870362108345	15
0.434716962783156	18
0.553563563457968	21
0.672410164132780	10
0.791256764807591	15
0.910103365482403	18
1.02894996615721	12
1.14779656683203	12
1.26664316750684	15
1.38548976818165	8
1.50433636885646	7
1.62318296953127	13
1.74202957020608	12
1.86087617088089	5
1.97972277155571	12
2.09856937223052	7
2.21741597290533	7
2.33626257358014	10
2.45510917425495	5
2.57395577492976	3
2.69280237560458	3
2.81164897627939	3
2.93049557695420	4
3.04934217762901	0
3.16818877830382	2
3.28703537897863	2
3.40588197965345	0
3.52472858032826	1


==> figures/h99_y1.txt <==
-3.47062574337246	1
-3.31858891047132	0
-3.16655207757017	3
-3.01451524466903	1
-2.86247841176788	0
-2.71044157886674	1
-2.55840474596560	3
-2.40636791306445	1
-2.25433108016331	2
-2.10229424726217	4
-1.95025741436102	1
-1.79822058145988	6
-1.64618374855874	5
-1.49414691565759	11
-1.34211008275645	5
-1.19007324985531	3
-1.03803641695416	10
-0.885999584053018	8
-0.733962751151875	7
-0.581925918250731	20
-0.429889085349588	11
-0.277852252448444	18
-0.125815419547300	23
0.0262214133538432	8
0.178258246254987	17
0.330295079156131	18
0.482331912057274	19
0.634368744958418	13
0.786405577859561	17
0.938442410760705	22
1.09047924366185	19
1.24251607656299	20
1.39455290946414	13
1.54658974236528	14
1.69862657526642	16
1.85066340816757	16
2.00270024106871	21
2.15473707396985	17
2.30677390687100	16
2.45881073977214	12
2.61084757267328	5
2.76288440557443	11
2.91492123847557	10
3.06695807137671	5
3.21899490427786	11
3.37103173717900	7
3.52306857008015	3
3.67510540298129	6
3.82714223588243	5
3.97917906878358	4
4.13121590168472	1
4.28325273458586	1
4.43528956748701	1
4.58732640038815	0
4.73936323328929	1
4.89140006619044	3
5.04343689909158	1
5.19547373199272	1
5.34751056489387	0
5.49954739779501	2


==> figures/h99_y2.txt <==
-1.73631880022174	2
-1.61081526273231	0
-1.48531172524287	0
-1.35980818775344	1
-1.23430465026400	0
-1.10880111277457	1
-0.983297575285132	0
-0.857794037795697	1
-0.732290500306262	2
-0.606786962816828	0
-0.481283425327393	6
-0.355779887837958	2
-0.230276350348524	4
-0.104772812859089	9
0.0207307246303458	6
0.146234262119780	3
0.271737799609215	7
0.397241337098650	16
0.522744874588085	11
0.648248412077519	8
0.773751949566954	16
0.899255487056388	16
1.02475902454582	14
1.15026256203526	22
1.27576609952469	16
1.40126963701413	15
1.52677317450356	11
1.65227671199300	26
1.77778024948243	14
1.90328378697187	18
2.02878732446130	21
2.15429086195074	24
2.27979439944017	17
2.40529793692960	16
2.53080147441904	19
2.65630501190847	11
2.78180854939791	18
2.90731208688734	11
3.03281562437678	17
3.15831916186621	18
3.28382269935565	12
3.40932623684508	12
3.53482977433452	8
3.66033331182395	8
3.78583684931339	6
3.91134038680282	7
4.03684392429226	4
4.16234746178169	3
4.28785099927112	3
4.41335453676056	4
4.53885807425000	2
4.66436161173943	2
4.78986514922886	1
4.91536868671830	5
5.04087222420773	0
5.16637576169717	1
5.29187929918660	0
5.41738283667604	0
5.54288637416547	1
5.66838991165491	1


==> figures/tikz1.txt <==
x y z

0.690108418464661	0.989243447780609	-0.0577642917633057
0.697277903556824	0.986161470413208	0.242386803030968
0.757987916469574	0.413827866315842	-0.302189201116562
0.676096439361572	0.770201742649078	-0.185976088047028
0.993730068206787	0.791656076908112	0.264182537794113
1.27431535720825	1.60174846649170	-0.361925214529038
0.814685821533203	0.958536505699158	-0.224696725606918
1.29199409484863	0.942742764949799	0.213329881429672
0.679718792438507	1.35477173328400	0.141300439834595
1.45579290390015	1.16038215160370	-0.307503163814545
1.16827023029327	1.37725472450256	-0.291815787553787
1.20641946792603	1.09880352020264	-0.792848050594330
1.11822474002838	0.939257979393005	-0.0157287362962961
1.41588807106018	0.880728125572205	-0.259194374084473
0.734148681163788	1.61735427379608	0.218589767813683
0.610103428363800	1.18081188201904	0.438595741987228
1.45134365558624	0.581626892089844	0.0572520457208157
0.947572410106659	0.824180543422699	0.281947404146194
0.594901502132416	0.952965319156647	-0.0525368899106979
0.699539840221405	0.841701447963715	-0.373855978250504
1.35207843780518	1.08664500713348	-0.0262530222535133
0.911202728748322	0.708397150039673	-0.402209520339966
1.27845060825348	0.864681541919708	0.419816792011261
1.65685045719147	1.70937681198120	0.765307843685150
0.829395830631256	0.328710347414017	0.148369491100311
1.07670593261719	0.848038375377655	0.351749420166016
1.51941275596619	1.01073133945465	-0.379299193620682
0.995538294315338	1.32777786254883	0.271468579769135
0.910939395427704	1.03254115581512	-0.343649506568909
1.31893885135651	0.911300778388977	0.0860864222049713
0.782409310340881	0.873163580894470	-0.355610340833664
1.63186419010162	1.36404466629028	0.0838472023606300
1.26514780521393	1.03692376613617	-0.0199712663888931
0.629608988761902	1.08463871479034	-0.387754440307617
1.14403760433197	0.608932971954346	-0.175927653908730
0.801295578479767	0.817610204219818	0.0458260402083397
1.10050559043884	0.496088683605194	-0.0294811036437750
0.857841849327087	1.09870517253876	0.458247810602188
0.941958308219910	0.867966532707214	-0.0989582687616348
0.950126230716705	0.858359754085541	-0.251422703266144
0.667091727256775	0.485360890626907	-0.203380718827248
1.09682703018188	0.861146450042725	0.163112416863441
1.26195025444031	0.398840606212616	0.0294250100851059
1.11707901954651	0.571994066238403	-0.450451791286469
1.15998530387878	1.05978477001190	0.312448948621750
1.57230293750763	1.03749859333038	0.620828986167908
0.785692214965820	0.638951301574707	-0.322060555219650
0.915258228778839	1.49601507186890	0.138595864176750
1.27262163162231	1.18552112579346	-0.0315759964287281
0.595185637474060	1.19484233856201	-0.146310582756996
0.773096442222595	0.929783284664154	0.0863416716456413
0.722079992294312	0.447257250547409	0.597356319427490
1.20766091346741	0.688418686389923	0.144628465175629
0.982137501239777	1.18860685825348	0.153812170028687
1.19402956962585	0.929411828517914	0.343759566545486
0.656943202018738	1.31513428688049	0.195784837007523
1.13390290737152	0.581468224525452	-0.239120855927467
0.858407497406006	1.59338331222534	0.278841316699982
1.41852653026581	0.827467441558838	0.277762115001678
1.37025368213654	0.938619792461395	0.144789323210716
1.33193469047546	0.964777171611786	0.101416461169720
1.54953396320343	0.904563784599304	0.109685592353344
1.04660296440125	0.483705848455429	-0.248200565576553
0.875782191753388	0.982983350753784	0.286481797695160
1.07644820213318	1.09390342235565	-0.0470003820955753
1.36410272121429	0.593928098678589	0.0330815725028515
1.05485796928406	0.663818955421448	0.362997382879257
0.795784115791321	1.30689191818237	0.272884011268616
1.18837940692902	0.960819959640503	0.194991126656532
1.21189844608307	0.909445285797119	-0.632694661617279
1.01718676090240	1.12759351730347	0.221779540181160
1.12052667140961	0.981227159500122	-0.105970814824104
1.14127111434937	1.36133563518524	-0.190231516957283
0.831891953945160	1.45463252067566	-0.168683469295502
0.875125825405121	1.27081143856049	0.264338850975037
1.12604916095734	0.866453230381012	0.605083405971527
1.06677353382111	1.00797092914581	0.428440749645233
1.33178460597992	0.143788039684296	-0.0915731191635132
1.11553239822388	1.04441094398499	0.312398284673691
0.658402740955353	1.08923113346100	0.354371428489685
1.41816997528076	0.513103544712067	-0.427153021097183
0.995441615581513	0.984585225582123	0.155852571129799
0.822335064411163	1.12829029560089	0.0571285635232925
1.49736070632935	0.914663553237915	-0.411973744630814
1.10986840724945	1.08670854568481	-0.0261575318872929
1.06930112838745	1.25991916656494	0.544659733772278
1.13145136833191	1.02071452140808	-0.301955521106720
0.786500155925751	0.632778167724609	0.291873604059219
0.887920975685120	0.363032668828964	0.411616414785385
1.16332411766052	1.10903882980347	0.0513691976666451
1.59385073184967	1.03646051883698	-0.0240034312009811
0.668706715106964	1.23204207420349	0.395865708589554
1.62396359443665	0.689257681369782	0.376919984817505
0.928719043731690	0.978879809379578	0.181351289153099
1.33344244956970	0.931010901927948	0.293986111879349
0.971780955791473	1.45280218124390	-0.136290341615677
0.771312236785889	1.76287746429443	0.515724182128906
0.509765625000000	0.798821926116943	0.395146518945694
1.18155252933502	1.26808691024780	-0.484409153461456
0.942561149597168	0.797986447811127	0.370849251747131
1.12304091453552	1.34260106086731	0.179736062884331
1.00067186355591	0.985643684864044	0.0992738679051399
1.53040587902069	0.431768476963043	0.0163728240877390
0.895842850208283	1.77525258064270	-0.00540144136175513
0.797989904880524	0.664392352104187	0.203763976693153
0.737969994544983	0.554845452308655	0.324835807085037
0.718338549137116	1.32114291191101	-0.109103009104729
0.551060020923615	1.09605562686920	0.483921766281128
1.49604153633118	1.39071154594421	-0.0559609681367874
0.690608084201813	1.00270271301270	-0.454883873462677
0.978209555149078	1.23046660423279	0.413649797439575
1.03487932682037	1.25242292881012	0.100291676819325
1.08230364322662	0.694518148899078	-0.0645456314086914
1.11050617694855	0.834168791770935	-0.337017804384232
0.488603800535202	1.20818614959717	-0.575983762741089
1.23468196392059	0.577867031097412	-0.128384798765183
0.395858675241470	0.850530087947846	-0.418060958385468
0.314634472131729	1.04505610466003	-0.0483131781220436
0.954909801483154	1.13815379142761	0.254039436578751
0.814795792102814	0.661483824253082	0.0840649157762528
0.921404063701630	1.17966794967651	0.150202676653862
0.913542091846466	0.540204942226410	-0.327817440032959
0.961529970169067	1.09653687477112	0.268403679132462
0.203051656484604	1.90048027038574	-0.244246169924736
1.60095071792603	0.902451813220978	0.204392686486244
1.20647931098938	1.39673388004303	0.151757419109344
0.717586994171143	0.760679364204407	0.105230942368507
0.907710671424866	1.08827662467957	0.0902912318706513
1.65242505073547	1.79304325580597	-0.0263410732150078
0.931793212890625	1.10055470466614	0.0446028746664524
0.864975631237030	1.25225698947907	-0.0350706651806831
1.00747287273407	1.58336043357849	0.178468570113182
1.31339943408966	0.821915686130524	0.353797048330307
1.23487353324890	0.200476437807083	0.323727458715439
0.811116933822632	0.915014624595642	-0.166368991136551
0.855745673179627	0.797843098640442	0.134696289896965
1.13924384117126	1.49607276916504	0.164562672376633
0.754580020904541	1.01406502723694	0.0696006789803505
0.894878387451172	0.897738516330719	-0.289910137653351
0.462641060352325	0.944559276103973	0.120033405721188
0.814829826354981	0.833484411239624	0.268450707197189
0.590215742588043	0.858358442783356	0.0708033218979836
1.19226241111755	0.947879314422607	-0.0542805008590221
0.997585654258728	0.995498418807983	0.542101562023163
1.19818902015686	0.561520874500275	0.150696992874146
1.15881896018982	1.01051867008209	0.411040633916855
1.19708263874054	0.924292206764221	0.221395879983902
0.862036526203156	0.796990990638733	0.131735116243362
0.983464717864990	0.892194926738739	0.733993053436279
0.980603218078613	0.846201479434967	-0.169500082731247
0.693803131580353	1.31346547603607	-0.208593487739563
0.502006888389587	0.819540321826935	0.0468614809215069
1.22278678417206	0.878241181373596	-0.186531886458397
1.16973781585693	1.07729375362396	0.0306227710098028
1.21979320049286	0.947938084602356	-0.365888178348541
0.749406337738037	0.298876821994782	-0.268654555082321
1.55460858345032	0.451144039630890	-0.603025317192078
0.942701935768127	0.967187404632568	0.369770407676697
1.22233378887177	1.21601021289825	-0.201902315020561
0.851554572582245	0.928418993949890	0.227478519082069
1.15927886962891	0.992492318153381	0.168437302112579
1.12831413745880	0.639684915542603	-0.281494796276093
0.655932247638702	1.25489890575409	0.513620138168335
1.02634012699127	1.08852803707123	-0.307190150022507
0.793099880218506	1.09356808662415	0.0925027951598167
1.06450998783112	0.923653185367584	-0.00468851299956441
1.16433846950531	1.15305542945862	-0.137680262327194
0.517889916896820	0.881451725959778	0.134909763932228
0.952551722526550	1.08379685878754	0.359480082988739
0.996282339096069	0.653234004974365	0.00183333083987236
0.484852522611618	0.709269046783447	0.402216821908951
0.688764512538910	1.16711604595184	0.385844737291336
1.18173301219940	0.930965840816498	0.415003597736359
0.739813983440399	1.25617921352386	0.0248314253985882
0.701134979724884	1.36473667621613	0.401014596223831
1.31666922569275	1.18688368797302	0.129155874252319
0.991614282131195	0.985404014587402	-0.199266359210014
1.16196823120117	1.19990491867065	-0.111824907362461
0.887327194213867	0.675024151802063	0.0392072126269341
0.814060926437378	1.31982362270355	-0.0438956618309021
1.43338716030121	0.342973887920380	0.520633518695831
0.818199813365936	0.393312186002731	0.0323422066867352
1.20667350292206	0.574451565742493	-0.135938540101051
0.761295914649963	1.03518104553223	0.510603070259094
0.935382008552551	0.901040911674500	-0.0336373373866081
0.859266042709351	1.33494961261749	-0.154030472040176
0.586269140243530	0.492240488529205	0.195623680949211
1.39636945724487	0.974810242652893	-0.0774121955037117
0.871340274810791	0.781714558601379	-0.362037479877472
0.975178539752960	0.394451797008514	0.310620367527008
0.840955674648285	0.891156256198883	0.384087920188904
0.709562838077545	1.13828623294830	-0.0888423025608063
0.964600682258606	1.25431442260742	0.198747992515564
0.846603155136108	0.458474606275558	-0.0886655449867249
1.38973438739777	1.45283389091492	-0.0472234934568405
1.10131561756134	1.44451701641083	0.418791919946671
1.09346497058868	0.836597979068756	-0.360318243503571
0.860708177089691	0.925264179706574	0.611236691474915
1.11518418788910	1.34382939338684	-0.351173728704453
1.32833409309387	1.21503138542175	-0.386015802621841
0.662746191024780	1.12380087375641	0.113570161163807
0.816497802734375	0.554949343204498	0.384370684623718
1.12309777736664	1.54619824886322	0.503822088241577
1.39890992641449	0.837305128574371	-0.0347654819488525
1.06930053234100	0.918893635272980	-0.127205088734627
0.674748241901398	1.03894174098969	-0.513389468193054
1.06392979621887	0.979307115077972	-0.0692158490419388
0.912676036357880	1.06880378723145	-0.208577349781990
0.694256663322449	0.814089477062225	0.149190887808800
1.15869593620300	1.85153627395630	0.252646595239639
1.17695760726929	1.28232669830322	0.0421537719666958
1.14299547672272	1.38701009750366	-0.158921405673027
0.721706271171570	1.20195817947388	0.240083053708076
1.44651615619659	1.18313479423523	-0.460648983716965
0.958658039569855	0.884276032447815	0.272934436798096
0.853643000125885	1.21706688404083	-0.0181737169623375
1.27913439273834	1.50204646587372	-0.359197288751602
0.708533287048340	1.05739557743073	-0.0270987693220377
1.21728134155273	0.766198933124542	0.189623460173607
1.02316856384277	0.435230255126953	0.0715303719043732
1.30980265140533	0.503271102905273	0.123519815504551
1.26130843162537	0.858014225959778	0.197581946849823
1.06701505184174	1.12249791622162	0.110782243311405
0.906807839870453	0.202529355883598	-0.0994495823979378
0.617606163024902	0.761675417423248	0.272619813680649
0.800529241561890	0.567038416862488	-0.459232449531555
0.978255152702332	0.285641163587570	0.104693949222565
0.861101746559143	0.652423679828644	0.0537225231528282
0.481755554676056	1.17450809478760	0.149617150425911
1.34771323204041	1.19853627681732	-0.0634371936321259
0.766915619373322	0.573747158050537	0.0367333777248859
0.617973923683167	0.962718605995178	0.0829263329505920
0.777135014533997	0.416634917259216	0.0351616702973843
1.02410840988159	0.319249927997589	0.550645589828491
1.17221093177795	1.03448164463043	0.271721422672272
0.888888955116272	0.704539477825165	0.0577264390885830
0.392140150070190	1.12825095653534	0.194147035479546
0.985772669315338	0.989482402801514	0.176647812128067
1.24898481369019	0.727475941181183	-0.169737577438355
1.37701237201691	1.26941990852356	0.0569998212158680
0.511343836784363	1.37741160392761	0.195090994238853
1.27287197113037	0.934928715229034	-0.707168281078339
1.26845753192902	1.04829263687134	-0.0487832352519035
1.13334703445435	1.24975395202637	0.421429753303528
1.11290681362152	1.10664594173431	0.330946832895279
1.35776090621948	0.580135703086853	0.109048582613468
1.14369738101959	1.46399164199829	0.253475546836853
1.28486490249634	1.11540853977203	0.0866260752081871
1.29241979122162	0.931653499603272	0.266155391931534
1.42714464664459	0.906746506690979	-0.209823593497276


==> figures/tikz2.txt <==
x y z
1.87395346164703	1.99474036693573	0.158283248543739
1.84984791278839	2.18203401565552	0.215278655290604
2.13886284828186	2.03423452377319	-0.206116199493408
2.28105854988098	1.98078513145447	0.00107613019645214
2.25782299041748	1.83163726329803	0.0675061419606209
1.65374672412872	1.84069144725800	0.0977866798639298
2.16086554527283	2.33969092369080	-0.410186737775803
1.79254364967346	2.01895356178284	-0.270136058330536
1.88831114768982	2.57849383354187	-0.458838224411011
2.22078609466553	1.54166531562805	-0.703679978847504
2.40929198265076	1.54624283313751	-0.153660401701927
2.46457481384277	1.97865116596222	-0.211934700608253
1.81530714035034	1.49311411380768	-0.195447370409966
1.32406282424927	2.08802962303162	0.0922243818640709
2.09647798538208	1.64188635349274	0.148416936397553
2.02825379371643	1.60311329364777	-0.278155446052551
2.18155169487000	1.76361739635468	-0.0630125477910042
1.96571922302246	1.36915385723114	0.116832137107849
1.51452803611755	1.86759400367737	0.184729710221291
2.19538760185242	2.05007266998291	-0.366749137639999
2.51487612724304	2.09036922454834	-0.00627262750640512
2.01559948921204	2.29252624511719	0.333284586668015
2.43413066864014	2.45540690422058	-0.549526691436768
1.88504552841187	1.65656304359436	0.430056840181351
1.70794689655304	1.70781397819519	-0.533395171165466
1.80571699142456	1.61842608451843	-0.396352976560593
2.41324377059937	2.39108180999756	0.0509553700685501
1.59501707553864	2.12543487548828	-0.0332818478345871
1.61831295490265	2.41295361518860	-0.100877657532692
1.86850368976593	1.82552683353424	-0.270710527896881
1.55754005908966	2.16162371635437	0.209965884685516
1.97396409511566	2.06322932243347	0.730654776096344
1.34466171264648	2.26278400421143	0.133203849196434
2.24943351745605	1.54318392276764	0.332182437181473
2.18212246894836	1.96073496341705	-0.0903310254216194
2.03020143508911	2.19812870025635	-0.0494927987456322
1.28185403347015	2.21838712692261	-0.00747784227132797
1.81350612640381	2.16202163696289	-0.111027866601944
1.66228866577148	1.71055936813355	-0.335309594869614
2.09164524078369	2.35112714767456	0.294955343008041
2.33443260192871	1.81328821182251	-0.325798660516739
2.43338847160339	2.40120005607605	-0.140153288841248
2.62839484214783	1.59809863567352	-0.439621627330780
1.72452962398529	1.94082212448120	0.535069406032562
1.49474930763245	1.91418468952179	0.421679526567459
1.60724854469299	2.44027090072632	-0.409632682800293
1.64799368381500	1.57208347320557	-0.00982612743973732
2.09678101539612	2.16921091079712	0.0718133300542831
1.95064103603363	1.81926381587982	-0.434241205453873
2.43093371391296	2.66525793075562	-0.00956208631396294
1.84061694145203	1.92421209812164	-0.111578553915024
1.84181344509125	2.23948526382446	0.197579309344292
2.19437146186829	1.81200516223907	-0.0740718841552734
2.50059342384338	1.52791297435761	-0.224153846502304
2.25927615165710	2.33715939521790	0.126351952552795
1.81010377407074	2.44822859764099	-0.148664876818657
1.78723680973053	1.80811345577240	0.00944073498249054
1.50886476039886	2.17542028427124	0.145694971084595
1.69736945629120	1.97788047790527	-0.110817000269890
2.50865674018860	2.12638783454895	0.0577206127345562
2.12227439880371	1.88594055175781	0.305765032768250
2.11147046089172	1.86982834339142	-0.312974661588669
1.41755330562592	1.89290249347687	0.298349767923355
1.71949207782745	1.66279196739197	-0.0464978478848934
2.19427585601807	1.59256601333618	-0.116280235350132
1.80016899108887	1.63855636119843	-0.170875310897827
1.63173472881317	1.78241610527039	0.306708514690399
1.52718186378479	1.97494912147522	0.601522326469421
2.05087471008301	2.10825037956238	0.702017784118652
2.20508813858032	2.05817317962647	-0.0822440460324287
2.21962428092957	2.02809500694275	-0.0476980544626713
2.12768006324768	1.80381834506989	-0.0504224859178066
2.40874338150024	2.30050396919251	-0.598274350166321
1.62713360786438	2.08747243881226	0.00865777395665646
1.65686452388763	1.65170419216156	-0.317861288785934
1.30148303508759	1.87957978248596	0.757989645004273
2.32211613655090	1.97346782684326	-0.200273782014847
2.17630696296692	2.20427966117859	-0.0156332962214947
1.81222832202911	1.82980442047119	0.232064902782440
1.56734466552734	2.36197280883789	0.0704445317387581
2.26803445816040	2.28044652938843	0.495493322610855
2.18760395050049	1.95061099529266	0.180678963661194
2.60783672332764	2.54866743087769	0.140198722481728
2.38112521171570	1.89299547672272	-0.0347345583140850
1.89532577991486	1.82241368293762	-0.263396441936493
2.26157045364380	0.715526819229126	0.130326166749001
2.51317262649536	2.10788130760193	-0.124386616051197
1.54264950752258	1.50833868980408	0.238956138491631
1.66697978973389	2.15568518638611	0.602672040462494
1.60977470874786	2.02679514884949	-0.462231576442719
2.44251132011414	2.32236647605896	0.0900532677769661
2.35797786712647	1.79716348648071	-0.637963891029358
2.09841728210449	2.18309855461121	0.00261096865870059
2.05015182495117	2.10121297836304	0.0287964027374983
2.09143328666687	2.65661787986755	-0.527394592761993
2.34037518501282	1.43245840072632	-0.407298862934113
1.86536860466003	2.51262426376343	-0.0990926995873451
1.64595246315002	2.40549945831299	-0.326038271188736
1.79967951774597	1.66452598571777	0.170909166336060
2.38493299484253	1.94091522693634	-0.0819831192493439
2.17928028106689	1.54400837421417	-0.195523113012314
2.06470465660095	2.13017034530640	-0.285504192113876
2.02196836471558	2.20247793197632	0.100525297224522
1.46940290927887	1.99307274818420	-0.228436186909676
2.17001056671143	2.00216317176819	0.409395128488541
2.37785458564758	2.06850504875183	-0.00813444051891565
1.77542281150818	1.74056434631348	-0.330917447805405
2.00447344779968	1.81764316558838	0.0863649696111679
1.58487939834595	2.24061822891235	0.493621945381165
2.10105514526367	1.90833044052124	0.0815857574343681
1.74841153621674	1.92699289321899	-0.123530872166157
1.97196352481842	1.57693028450012	0.112396679818630
1.95954298973084	2.70201349258423	-0.141430526971817
2.00648212432861	1.85696136951447	-0.174590632319450
1.38979804515839	1.90412414073944	0.640426039695740
1.89644622802734	2.33906245231628	-0.202285200357437
1.83827352523804	1.99383902549744	-0.0942470878362656
2.19446420669556	2.19328951835632	-0.393491238355637
1.79060745239258	2.08444452285767	-0.550453364849091
2.54245018959045	2.24312782287598	-0.343594551086426
2.09532785415649	1.88659512996674	-0.0201868824660778
1.59821534156799	2.43155527114868	-0.106482006609440
1.72972607612610	1.75353229045868	-0.528407216072083
2.89392399787903	2.21676611900330	0.226440221071243
2.13894772529602	2.73969221115112	-0.0965232625603676
1.85772216320038	1.67638075351715	-0.556355714797974
1.71839785575867	2.28482460975647	-0.234116911888123
1.69119501113892	2.12364435195923	-0.227021619677544
1.89149177074432	1.46377551555634	-0.130284413695335
2.12792754173279	1.52952301502228	0.186877265572548
2.14026951789856	1.79803502559662	0.162209004163742
1.66528379917145	2.17512345314026	0.149755761027336
1.85520195960999	1.82505023479462	-0.139418557286263
2.21222281455994	2.28041815757751	-0.129861205816269
2.54826235771179	1.68635916709900	-0.476264297962189
1.80012094974518	1.90691316127777	-0.184513270854950
1.74091243743896	1.84091627597809	0.248416543006897
1.96969962120056	2.18114829063416	-0.334334969520569
2.21496939659119	1.64547348022461	0.247286364436150
2.34267497062683	2.07077431678772	0.414568603038788
2.05160427093506	1.86619687080383	0.423562288284302
1.58137810230255	1.76761674880981	-0.543682217597961
2.00343441963196	1.88428008556366	-0.126840561628342
2.35216712951660	1.94563591480255	0.0919847115874291
2.06377911567688	2.51235651969910	-0.246919587254524
2.25712084770203	1.76343655586243	0.0979113131761551
1.84687936306000	2.18480587005615	-0.277193546295166
2.25631856918335	2.14205837249756	0.457277208566666
2.18432259559631	2.18657827377319	0.246528983116150
1.81615674495697	1.88453495502472	0.0496274009346962
2.04410552978516	2.18873715400696	0.246535867452621
2.48239135742188	2.06326103210449	0.297207206487656
2.22798323631287	2.12953543663025	0.0265217255800962
1.18632102012634	2.13352394104004	0.163775786757469
1.62299478054047	2.29606962203980	-0.00167016836348921
1.41811692714691	1.79574000835419	0.384400844573975
1.93861663341522	1.57367193698883	0.500189661979675
2.01192760467529	2.13071036338806	-0.289050847291946
2.09165000915527	1.73324871063232	0.0833767727017403
1.41791284084320	1.78956890106201	-0.0144477812573314
1.82436645030975	2.43216371536255	0.267813384532928
1.75583541393280	2.37699913978577	-0.266091853380203
1.68522620201111	2.20936155319214	-0.0916591733694077
1.98147726058960	1.97362422943115	-0.00502573465928435
1.50401425361633	1.50057303905487	0.112489804625511
1.82021558284760	2.32710337638855	0.121789515018463
2.01652336120605	2.27944731712341	0.224396184086800
2.15756630897522	1.71958208084106	0.0423499308526516
2.23798394203186	1.39786767959595	0.113904811441898
2.29971885681152	1.96160340309143	-0.327365368604660
1.89158141613007	1.75765061378479	-0.678440630435944
2.04570484161377	1.63500928878784	-0.0334691293537617
1.90698754787445	1.39204347133636	0.166936948895454
2.16080522537231	2.18917346000671	0.0336823202669621
1.71696209907532	1.89184951782227	0.0218026470392942
1.92633020877838	1.95116090774536	-0.0479109287261963
1.54668319225311	2.25950837135315	-0.501055955886841
2.13144373893738	2.38737702369690	0.294157832860947
1.80439269542694	2.07627773284912	-0.388674139976501
1.77908158302307	2.17779159545898	-0.172336086630821
2.04478454589844	1.54571378231049	0.0824073180556297
1.26495075225830	1.44902527332306	0.283582448959351
1.62348854541779	2.31371760368347	-0.159275159239769
1.84891974925995	2.25279092788696	-0.147168710827827
2.19701528549194	1.92490220069885	0.186826854944229
1.87529468536377	2.43110704421997	0.252528786659241
1.54911828041077	2.14730477333069	-0.0763149261474609
1.83565688133240	2.00843930244446	0.280059576034546
1.95952272415161	1.91020762920380	0.304164171218872
2.40282535552979	2.35449051856995	-0.474597692489624
1.88036668300629	2.59144234657288	0.0271042063832283
1.94471752643585	1.88295602798462	-0.145069196820259
2.20503735542297	1.83292448520660	-0.343210071325302
2.56278252601624	1.92906475067139	0.0433632992208004
1.52433192729950	2.11014270782471	0.339137732982636
2.09229326248169	2.55774521827698	0.0355146713554859
1.55845475196838	1.72614204883575	0.260385900735855
2.25674772262573	1.87880516052246	0.519533395767212
1.82504034042358	2.23753309249878	-0.348640590906143
2.23224735260010	1.77047514915466	-0.253349870443344
2.34904408454895	2.20968747138977	-0.0414695478975773
2.53866624832153	1.52714562416077	-0.991196453571320
2.33838343620300	2.61431980133057	0.212545886635780
2.21148848533630	2.42178416252136	-0.0733271762728691
2.14399909973145	2.50586819648743	-0.0874043107032776
1.26746809482574	2.32152652740479	-0.0624185055494309
1.98784530162811	2.28889083862305	0.368902564048767
2.16011953353882	1.76190698146820	-0.343045622110367
2.18540692329407	1.80081808567047	0.397711038589478
1.74076628684998	1.81218123435974	0.466113954782486
2.05159544944763	1.43483877182007	0.143147096037865
1.93946719169617	1.47074496746063	-0.322232425212860
2.02472758293152	1.74659550189972	0.490846455097199
1.86216652393341	2.48440384864807	0.137145608663559
1.91007268428803	2.41102814674377	0.0216155610978603
2.04949069023132	1.36899399757385	-0.381790578365326
2.47297859191895	2.25893163681030	0.0262823197990656
2.08901596069336	2.26615619659424	-0.753741383552551
2.15551018714905	1.83071875572205	-0.0111425127834082
2.21162533760071	2.27381157875061	-0.0495271496474743
2.47601985931397	1.99588060379028	-0.0904410481452942
1.81521332263947	2.09350323677063	-0.321597635746002
2.39492607116699	2.22750902175903	-0.249480813741684
1.76660370826721	1.92829298973084	0.111325837671757
2.27325558662415	2.12609291076660	-0.0150140607729554
2.03746080398560	2.46521568298340	0.146769151091576
1.88428997993469	1.37359333038330	-0.555785000324249
1.73951041698456	1.56806945800781	-0.318944782018662
2.61941719055176	1.74352800846100	0.165224313735962
2.19616198539734	2.00956082344055	-0.0970267057418823
2.69530844688416	1.62092602252960	0.259250998497009
1.62612223625183	1.85174918174744	0.270778030157089
2.01709461212158	2.51864504814148	-0.518881201744080
1.76774334907532	2.17568707466126	-0.282097220420837
2.15543055534363	1.94221794605255	-0.449117809534073
2.01199555397034	1.72514963150024	-0.475925326347351
2.09991478919983	2.06657600402832	0.421243548393250
1.97201836109161	1.75227904319763	-0.0773860141634941
1.85006654262543	2.00385212898254	-0.472973078489304
1.93785595893860	2.18785595893860	0.167538464069366
2.13152694702148	2.02599430084229	-0.0334351733326912
2.45254445075989	2.26844954490662	0.0741957947611809
1.44825184345245	1.92776608467102	-0.369580954313278
1.76428556442261	1.87105274200439	-0.0645326226949692
2.30892443656921	2.20366144180298	0.0283338371664286
2.16946673393250	2.04905748367310	0.445121288299561
2.29028940200806	2.21381044387817	-0.145420119166374
2.36300873756409	1.77290701866150	0.0958990827202797
1.99566900730133	1.78304064273834	0.136306703090668
1.72128570079803	2.18289542198181	-0.425453513860703


==> figures/tikz3.txt <==
x y z
1.70211958885193	2.65564322471619	0.222877934575081
1.84345984458923	2.46410369873047	0.354688704013824
1.85578787326813	1.76428592205048	-0.104253284633160
1.46102333068848	2.25190448760986	-0.000894018681719899
1.93231511116028	2.09956812858582	-0.105502814054489
1.82831609249115	2.77267098426819	-0.0408490262925625
1.61760210990906	2.44848752021790	-0.311566859483719
1.78007018566132	2.37411999702454	-0.144102171063423
1.88115608692169	2.34871697425842	0.338416874408722
2.59907293319702	2.44956111907959	0.145907774567604
1.85006070137024	2.67885637283325	-0.193102881312370
2.07032632827759	2.73202395439148	0.374604701995850
2.26577329635620	2.48544859886169	0.165088698267937
2.02053856849670	2.50071978569031	0.471094369888306
2.07657337188721	3.09632015228272	0.189272165298462
2.08385825157166	2.15634727478027	0.0645127594470978
2.03411102294922	2.61848735809326	-0.00797773152589798
2.18361425399780	2.58144998550415	0.470323294401169
1.67994534969330	3.09813308715820	0.215572342276573
1.77927196025848	2.67051386833191	-0.0880355983972549
2.08701109886169	2.27643847465515	0.489648967981339
2.27157807350159	2.43258452415466	0.308076560497284
2.27181649208069	2.09676504135132	-0.208134993910790
1.84208273887634	2.52329134941101	0.0214206688106060
2.08152151107788	2.61136555671692	0.137800663709641
1.84367465972900	2.77302956581116	0.388604998588562
1.67021071910858	3.13602209091187	-0.0701762214303017
1.76099240779877	2.65263867378235	0.0165276024490595
1.95997619628906	1.68094885349274	0.0815881490707398
1.85512113571167	2.77606630325317	0.234410718083382
1.33589363098145	2.05240297317505	0.129673391580582
1.94401907920837	2.98972129821777	-0.117297209799290
2.43703603744507	2.39191341400147	-0.0183975435793400
2.20823812484741	2.54496932029724	-0.423100113868713
1.62587404251099	2.42628645896912	-0.275664776563644
1.89841687679291	1.91220152378082	0.186598777770996
2.03583216667175	2.57978892326355	0.421619355678558
1.68609619140625	2.59432768821716	0.299869060516357
2.09100174903870	2.55344676971436	-0.123977892100811
1.78777527809143	2.48952102661133	-0.177772417664528
1.55944526195526	2.24210643768311	-0.118384316563606
1.76026773452759	2.20306730270386	-0.241957485675812
2.06695532798767	2.07534837722778	0.0959341302514076
2.65034818649292	2.33750748634338	-0.0987577736377716
1.73629379272461	2.66695404052734	0.152900069952011
1.39935541152954	2.44522690773010	-0.00752479210495949
1.87703990936279	2.81326293945313	-0.518245816230774
2.06403040885925	2.31074929237366	0.275757163763046
1.78350698947907	3.06357169151306	-0.164602249860764
1.93650352954865	2.16739916801453	-0.320600718259811
1.42130923271179	2.54571628570557	-0.0556474588811398
2.07990670204163	2.77741646766663	0.148665934801102
2.29400682449341	2.85845088958740	-0.397385030984879
1.92869031429291	1.89194607734680	0.190478309988976
1.64985930919647	2.00663423538208	0.00893940031528473
1.83770012855530	2.62565422058105	0.203136131167412
1.75684785842896	3.21402096748352	0.0167737603187561
2.08059287071228	1.80377256870270	-0.300395518541336
1.97320985794067	2.27896857261658	0.0656202659010887
2.06177473068237	2.12737941741943	0.181039020419121
1.72778046131134	2.62170886993408	0.193310692906380
2.28420901298523	1.99025392532349	0.0818080082535744
2.21646928787231	2.49655914306641	-0.219555526971817
1.96016442775726	2.52329874038696	-0.794612944126129
1.83239340782166	2.22573232650757	-0.316428422927856
1.76202237606049	2.88818073272705	-0.202253654599190
2.10834980010986	2.11388468742371	-0.527616977691650
1.92507410049438	3.06310033798218	-0.265901684761047
1.92095041275024	2.86884069442749	0.0263448767364025
1.93509292602539	2.42179965972900	-0.474137485027313
2.02544832229614	2.59413671493530	-0.143039628863335
2.41242837905884	2.18151116371155	0.479445129632950
2.15948319435120	2.30765414237976	0.128968089818954
1.49955272674561	2.44592475891113	-0.0977196469902992
1.89076519012451	1.91329681873322	0.758146464824677
2.25108003616333	2.20663619041443	-0.168008983135223
1.90897321701050	2.15687561035156	-0.0485255047678947
1.85195755958557	2.60465145111084	0.400230735540390
1.73301088809967	2.49386811256409	-0.0826728194952011
2.06457471847534	2.53226661682129	0.123701147735119
2.39201736450195	2.77374219894409	0.0145506681874394
2.02816629409790	2.54016971588135	0.0326878987252712
2.32029962539673	2.56379580497742	-0.0211555697023869
1.64034593105316	2.10256552696228	-0.0407633110880852
1.78537786006928	2.09454607963562	-0.278983950614929
2.14264392852783	2.60742783546448	0.622112691402435
1.97991979122162	2.03284382820129	-0.107815608382225
2.29306507110596	2.43007254600525	-0.423324078321457
1.83997356891632	2.40650200843811	-0.0427416488528252
1.82491040229797	2.11005663871765	0.177198007702827
2.08316802978516	2.34830832481384	0.169298619031906
1.16600143909454	2.11833190917969	0.326633602380753
1.45672523975372	2.36187386512756	0.00195064523722976
2.14282059669495	1.90896046161652	-0.135382086038589
2.08098578453064	2.55184841156006	0.265204817056656
2.19334578514099	2.81190609931946	0.391891628503799
1.98323678970337	2.12229371070862	-0.121182613074780
2.62708163261414	2.69318318367004	0.652885138988495
2.47852635383606	2.65421056747437	0.109352648258209
2.29061579704285	2.91220092773438	0.252801120281220
2.15270090103149	2.71936607360840	0.209910482168198
2.62946939468384	2.61796045303345	0.0702429637312889
2.41552114486694	2.65784955024719	-0.348371565341949
2.16743850708008	2.39793801307678	0.484617233276367
1.98294973373413	2.62234020233154	0.351430475711823
1.80343294143677	2.33414292335510	0.00247412314638495
2.90308737754822	2.17559647560120	-0.141689166426659
2.12463736534119	2.63889789581299	-0.355247974395752
2.44704461097717	1.67329931259155	0.240196585655212
2.05651307106018	2.29835939407349	-0.0294530875980854
1.82205855846405	2.62947773933411	0.490857452154160
2.35166597366333	2.07937693595886	-0.198512464761734
2.20583939552307	2.36575984954834	-0.188282057642937
2.76081967353821	2.58469891548157	0.0561279542744160
1.42581748962402	2.96908617019653	0.467504709959030
2.11962151527405	2.34968161582947	-0.0194334350526333
2.44819283485413	2.56876993179321	-0.195491954684258
1.97857475280762	2.32194924354553	-0.497686952352524
2.30188870429993	2.59160065650940	-0.454039663076401
2.37789583206177	2.37047791481018	-0.178272396326065
2.31016564369202	2.68391919136047	0.272897124290466
1.97688710689545	2.52066111564636	-0.367524027824402
2.30136275291443	3.03946185112000	0.387956112623215
2.21237301826477	2.52127861976624	-0.158582046627998
2.06964087486267	2.59562373161316	0.0281948857009411
2.10882616043091	2.31004023551941	0.125534385442734
1.95615112781525	1.89666843414307	0.502705454826355
1.92829978466034	2.96266365051270	0.490939110517502
1.98259437084198	2.56056976318359	0.000363161350833252
1.71292865276337	2.89465618133545	-0.443853169679642
1.98342597484589	2.22159433364868	-0.405125796794891
1.60786914825439	2.39625668525696	-0.125336587429047
2.60983943939209	2.63686704635620	-0.266661196947098
1.56802439689636	2.40782070159912	-0.345272988080978
1.94777238368988	2.60887122154236	0.445430636405945
2.57011723518372	2.47456932067871	-0.333491802215576
2.58285164833069	3.14987564086914	-0.591495037078857
1.89701175689697	2.44099378585815	-0.609792888164520
1.59168350696564	2.14635276794434	-0.504344820976257
1.96086275577545	2.13123416900635	-0.130302578210831
2.17336392402649	2.66375899314880	-0.0550548136234283
1.88115298748016	3.25071859359741	-0.807859480381012
2.46832489967346	2.10303807258606	0.381499499082565
2.18566536903381	2.70043206214905	0.0457856133580208
1.92314672470093	2.05445957183838	-0.100018233060837
1.80232095718384	2.49842572212219	-0.410734325647354
1.76550209522247	2.40882325172424	0.167043343186378
2.61704039573669	2.59340763092041	0.157608583569527
2.25143837928772	2.83960771560669	0.527043819427490
2.11097478866577	2.27489972114563	-0.292241752147675
2.10009455680847	3.24484944343567	0.140378043055534
2.01990365982056	2.28023815155029	0.123265340924263
1.99587118625641	2.39539361000061	0.371749252080917
1.25871956348419	2.12875342369080	-0.284115642309189
2.10666465759277	2.93506121635437	0.265898734331131
1.68309199810028	2.82368850708008	-0.0967843532562256
2.44543719291687	2.39420247077942	0.0731846988201141
2.17048287391663	2.01698374748230	0.0935784578323364
2.26564812660217	2.27187633514404	-0.372474968433380
1.85996985435486	2.20614123344421	0.738900065422058
1.90496301651001	2.74230766296387	-0.0379047840833664
1.29583668708801	2.30014348030090	0.325826197862625
1.89467692375183	2.02652812004089	-0.0702453777194023
1.94862473011017	2.48000764846802	0.0164155568927526
1.88264644145966	2.50917720794678	-0.941788971424103
1.95901906490326	2.57662963867188	-0.468571662902832
2.19112086296082	2.06786918640137	-0.0728426575660706
2.30976653099060	2.60926103591919	0.358506321907043
1.85676002502441	3.00321626663208	0.252626776695251
1.71728420257568	2.60402059555054	0.119846157729626
1.46997165679932	2.75535869598389	-0.237813994288445
2.07180786132813	2.77826261520386	-0.216550484299660
2.04170203208923	2.77934169769287	0.441503465175629
1.73018217086792	2.29579281806946	0.334568113088608
1.89284741878510	2.15007686614990	0.252365857362747
2.10876727104187	2.77665567398071	0.629974424839020
1.66993308067322	2.47910785675049	-0.0264921579509974
2.03719949722290	2.30929088592529	-0.286243021488190
1.60005617141724	2.57823920249939	-0.371853202581406
1.99386990070343	2.53391218185425	0.134508088231087
1.67864334583282	2.78777313232422	-0.218891367316246
2.44294333457947	2.46586060523987	0.0338169783353806
2.35367941856384	2.37032413482666	0.0816283673048019
2.24138307571411	2.62806868553162	0.472810983657837
2.10650038719177	2.40871763229370	-0.490112274885178
1.65336751937866	1.88648831844330	0.225942522287369
1.99430024623871	2.10760545730591	-0.500147461891174
1.45518326759338	2.51315546035767	0.647571742534638
2.60046982765198	2.41871142387390	-0.258127599954605
2.12297558784485	2.96411538124084	-0.326335281133652
2.16503334045410	1.95693111419678	0.603701114654541
1.60468959808350	2.14135313034058	-0.0448875948786736
1.73595690727234	2.25243020057678	-0.122329562902451
1.87742352485657	2.51944541931152	0.122138351202011
1.48536241054535	2.48618268966675	-0.0361696779727936
2.00431537628174	2.03124809265137	0.0631319358944893
2.20060539245605	2.64289307594299	-0.0648627653717995
2.24246096611023	2.33266139030457	0.114451043307781
1.39199471473694	2.18605160713196	0.172282055020332
2.26394748687744	2.38532638549805	0.254625320434570
1.75041019916534	1.91181206703186	-0.547019362449646
2.45893096923828	2.26169419288635	0.0166315827518702
2.09471821784973	2.27805852890015	0.309546142816544
2.51570844650269	2.88040900230408	-0.00620907451957464
2.36928462982178	2.16421389579773	-0.0438606552779675
2.08885312080383	2.52807784080505	0.000506772601511329
1.54047429561615	2.48749637603760	-0.303384512662888
1.85782301425934	2.25855326652527	0.780982971191406
1.42838335037231	2.43220591545105	0.254191249608994
2.51122426986694	2.15033483505249	-0.138951301574707
2.11371898651123	2.41448712348938	-0.147834107279778
1.98833942413330	2.47337412834168	0.549739718437195
1.95271039009094	2.33797883987427	-0.298819422721863
2.13444709777832	2.73627257347107	-0.231959596276283
1.47135114669800	3.13910222053528	-0.121821507811546
1.71876931190491	2.20185804367065	-0.0123849892988801
2.19521570205688	2.76292252540588	-0.361327916383743
2.47769069671631	2.07561135292053	-0.0601745508611202
2.06245636940002	2.41207480430603	-0.350611954927444
1.75360369682312	2.50056791305542	0.578688800334930
1.80646216869354	2.84257078170776	-0.0500201806426048
2.08771967887878	2.61487197875977	0.188289523124695
1.91849708557129	2.98387551307678	-0.0336607694625855
1.97033929824829	2.39904570579529	-0.00193919730372727
2.17795968055725	2.56064343452454	0.0728765353560448
2.01944112777710	2.83290243148804	-0.303484529256821
1.79877817630768	2.58227968215942	-0.457717746496201
2.06687235832214	2.66021275520325	0.263444930315018
2.50518035888672	2.58822178840637	0.409317523241043
1.79478776454926	2.25959777832031	-0.216133907437325
1.59956967830658	2.32878160476685	-0.110009893774986
1.49211990833282	2.94603347778320	0.313225984573364
2.70499515533447	3.08905887603760	-0.0509201586246491
2.03833341598511	2.50859689712524	-0.411669462919235
1.79958713054657	2.08370637893677	0.380722075700760
2.21079683303833	2.82389712333679	0.575694262981415
1.81183874607086	2.26061415672302	-0.779238402843475
2.19925189018250	2.19937396049500	-0.0523175001144409
1.77176499366760	2.24183559417725	-0.265243202447891
1.40164256095886	2.52441096305847	0.423205554485321
2.02820825576782	2.03882789611816	0.284900307655335
2.09444952011108	2.64294838905334	0.263168364763260
2.39785003662109	2.21402573585510	0.256780087947845
2.17811512947083	2.73042368888855	0.374180555343628
1.98288142681122	2.26454353332520	0.0101418383419514
2.19308257102966	2.70318007469177	0.0641495287418366
1.92361271381378	2.67239594459534	0.181457206606865
1.82392120361328	2.93716335296631	-0.0726264640688896
1.64013290405273	2.28870487213135	-0.557038366794586
2.17332005500793	2.38772821426392	-0.363146275281906


==> figures/tikz4.txt <==
2.04618501663208	2.45422577857971	-0.0990608558058739
2.58299922943115	2.55333065986633	-0.106557019054890
2.84482359886169	3.03529429435730	0.223827257752419
2.69744920730591	2.90566968917847	-0.227208256721497
2.26396632194519	2.45384001731873	0.416858077049255
2.08404541015625	2.92815780639648	-0.0656574070453644
2.48464226722717	3.12620878219605	0.108451098203659
2.74951100349426	3.01955103874207	0.334474623203278
2.13156008720398	3.44323515892029	0.404435157775879
2.77937841415405	3.14476966857910	-0.358012884855270
2.57834362983704	3.72962427139282	-0.472904026508331
2.68838572502136	2.77697110176086	-0.103193737566471
2.60103106498718	3.53036141395569	0.0424418561160564
2.99311232566834	3.16230821609497	0.464238643646240
2.85416531562805	2.95007014274597	0.514234960079193
2.87134456634522	3.05458998680115	0.185701102018356
2.67606043815613	2.79158210754395	0.0275318492203951
2.64729261398315	2.95453596115112	0.0238192435353994
2.40523600578308	2.71276497840881	0.246813654899597
2.74284029006958	3.05280756950378	0.00363443139940500
2.52297997474670	2.71370601654053	-0.0512343794107437
2.33962512016296	3.35558080673218	-0.0938064455986023
2.59320354461670	3.31810283660889	0.0355245023965836
3.03599023818970	3.00590753555298	0.0703462511301041
2.53251338005066	3.30359196662903	0.135357737541199
2.57445836067200	3.02673912048340	0.161690101027489
2.73730325698853	3.25013113021851	0.223415702581406
2.64816689491272	2.82146906852722	-0.382764697074890
3.20666766166687	2.98671674728394	-0.377161532640457
2.03570461273193	2.91786193847656	0.536729872226715
2.48081445693970	2.76426529884338	-0.139510616660118
2.67629194259644	2.82846736907959	-0.726557374000549
2.20604157447815	2.41393637657166	0.262519717216492
2.35093665122986	2.73982930183411	-0.252042800188065
2.12024402618408	3.07908678054810	0.241828247904778
2.59384584426880	2.79836750030518	0.00907009281218052
2.38506221771240	3.35354757308960	0.144677355885506
2.02983570098877	3.46670055389404	-0.0253150109201670
2.17359352111816	2.88248586654663	0.0835708752274513
2.39977288246155	3.09937310218811	-0.175592184066772
2.52045106887817	3.32365036010742	-0.551826179027557
2.76899385452271	2.70999932289124	0.0219314862042665
2.55735969543457	3.51111531257629	0.320509970188141
2.26402449607849	2.83551096916199	-0.362598836421967
2.73239421844482	3.09510087966919	0.0381430983543396
2.22148346900940	2.62942957878113	0.388750612735748
2.20889616012573	2.55309367179871	0.0744836851954460
2.52598571777344	3.10599946975708	0.316485136747360
2.02565550804138	2.89630103111267	-0.00965967494994402
2.84801268577576	3.07448816299438	0.677814781665802
2.67312455177307	2.56787824630737	0.0320221744477749
2.16167116165161	3.26670503616333	0.393344670534134
2.56752848625183	2.92454552650452	-0.378208756446838
2.48332071304321	3.13836932182312	-0.344305247068405
2.47628736495972	3.43910479545593	0.455810338258743
2.76650786399841	3.09235644340515	0.0639965981245041
2.54739594459534	3.41380357742310	0.312215119600296
2.80012845993042	3.83799195289612	0.0572501495480537
2.73186969757080	2.53827214241028	0.218534648418427
2.36805820465088	2.71292543411255	-0.444297164678574
2.64503312110901	2.71286106109619	0.0967850908637047
2.45472502708435	2.39306163787842	-0.140762954950333
2.12090826034546	3.11230659484863	0.251863211393356
2.10829329490662	3.26815366744995	0.324722826480866
2.72017049789429	2.97890210151672	-0.308114409446716
2.92246222496033	2.95675420761108	-0.298769623041153
2.94007849693298	3.08149075508118	-0.662326574325562
2.50030326843262	3.12778139114380	-0.449397921562195
2.97903585433960	3.11253476142883	0.145023614168167
1.96037423610687	2.87465143203735	-0.597025692462921
2.49437594413757	3.03195762634277	-0.299012750387192
2.91761159896851	3.28993105888367	-0.0141828488558531
2.75157523155212	3.37904238700867	-0.367203593254089
2.51860499382019	3.36614179611206	-0.483285814523697
1.74737167358398	3.44854474067688	0.234675690531731
2.34222173690796	3.01645374298096	0.270463675260544
2.93458771705627	3.69393277168274	-0.0913300141692162
2.28806471824646	3.26550674438477	0.557729661464691
2.99471783638001	3.60186696052551	-0.0552840977907181
2.89013504981995	2.81839942932129	0.366175562143326
2.04729390144348	2.92783522605896	0.224259555339813
2.85157036781311	2.54184317588806	0.0258403904736042
2.18487715721130	2.88337278366089	-0.331230401992798
3.08775472640991	2.35266947746277	0.0161666143685579
2.40832257270813	2.44373083114624	0.141228124499321
2.73197293281555	2.92280483245850	0.211657762527466
2.14089226722717	3.55776095390320	0.00253391824662685
2.69945740699768	3.12789011001587	-0.0971397385001183
2.45738124847412	3.21994423866272	0.205038666725159
2.40014386177063	3.36060786247253	0.0566787421703339
2.66832685470581	2.89174771308899	-0.154437467455864
2.79911589622498	3.42989969253540	-0.0563524588942528
2.61442637443543	2.95067167282105	-0.0353757478296757
2.68825340270996	2.83309030532837	0.247105792164803
2.45382308959961	3.08831000328064	-0.476081311702728
2.73608255386353	3.12661314010620	-0.161649227142334
2.76344156265259	2.80982255935669	0.114240303635597
2.52746653556824	2.57036042213440	-0.112650133669376
2.03001594543457	2.86239099502563	-0.0291328243911266
2.61117792129517	3.12601804733276	-0.393293768167496
2.50147056579590	3.18723869323730	0.0478631854057312
2.29449725151062	3.37571406364441	-0.00333735183812678
2.75748848915100	2.85844969749451	0.215513601899147
2.25799250602722	2.92732572555542	-0.0813569501042366
2.86051869392395	2.67037391662598	-0.0688153952360153
2.69065523147583	2.65203857421875	-0.130763560533524
2.56633782386780	3.06301236152649	-0.00731816794723272
2.35546398162842	2.58625149726868	0.0740908905863762
2.22093939781189	3.07194709777832	0.251780658960342
2.56341981887817	2.76765918731689	0.196026965975761
2.56889271736145	3.00028181076050	0.00801604613661766
2.47838425636292	2.63868832588196	-0.396712183952332
2.76631522178650	3.16270923614502	-0.161617964506149
2.29080295562744	2.61119079589844	-0.432482391595840
2.95992016792297	3.08568787574768	-0.0423151589930058
2.40183520317078	2.65770030021668	-0.249607577919960
2.43309545516968	3.27808666229248	-0.0963203534483910
2.08732652664185	2.73780632019043	-0.104592129588127
3.09544062614441	3.43335175514221	0.383311092853546
2.59948635101318	3.32595014572144	0.443492859601975
2.73885083198547	2.75711059570313	-0.480851978063583
2.51496124267578	3.06795191764832	-0.243759214878082
2.20103812217712	2.90306043624878	-0.180712223052979
2.41687107086182	2.65316605567932	-0.586931407451630
2.80567789077759	2.80415201187134	-0.170372560620308
2.43976426124573	2.53087902069092	0.112372085452080
2.30423498153687	3.26448750495911	-0.167433544993401
2.33699321746826	3.10623693466187	-0.246894299983978
2.74823999404907	2.84316658973694	-0.425524502992630
2.40968370437622	2.82258319854736	0.253482431173325
2.82652688026428	2.61059069633484	-0.206615373492241
2.56376171112061	2.53204345703125	0.148874983191490
2.83634996414185	2.83676052093506	-0.0885402932763100
2.64408373832703	2.76207709312439	-0.368196189403534
2.28978896141052	2.85493135452271	-0.164897814393044
2.49618172645569	3.02515578269959	0.106337316334248
2.56896615028381	2.71408152580261	0.354571729898453
2.61042857170105	2.95751094818115	0.474231898784637
2.64457631111145	3.22342014312744	-0.213027477264404
2.43425869941711	3.63189363479614	0.302727341651917
2.16003799438477	2.96044516563416	-0.187551558017731
2.43888926506043	2.83950710296631	0.415532171726227
2.64296960830688	2.64465475082397	0.922420382499695
2.18761396408081	3.10173940658569	-0.330297797918320
2.58929228782654	3.11703205108643	0.128061458468437
2.75145959854126	3.13195943832397	0.0828177928924561
2.56081175804138	2.77666258811951	0.262477695941925
2.93413972854614	3.49998545646668	0.121229350566864
3.13012337684631	2.62618756294251	-0.152383029460907
2.40940284729004	2.70911026000977	0.225660309195519
2.38890075683594	3.11764574050903	-0.194840103387833
2.76771378517151	3.13646054267883	-0.265350639820099
2.48028373718262	3.17914867401123	0.268044620752335
2.21259856224060	3.06541204452515	0.250495821237564
2.14306330680847	2.54114007949829	0.150816023349762
2.50852441787720	2.99742531776428	-0.109819374978542
2.68347477912903	2.86313796043396	-0.0181359834969044
2.59407377243042	3.03352093696594	0.325497865676880
2.31103992462158	2.96712017059326	-0.168667599558830
2.43717908859253	2.84504294395447	-0.643566966056824
2.91454958915710	2.76698064804077	0.303086340427399
2.86652350425720	3.31490254402161	0.0986579358577728
2.24617552757263	2.91442227363586	-0.326752513647079
2.74087476730347	3.23424983024597	0.316058933734894
2.48917484283447	3.08943223953247	0.470538705587387
2.25503110885620	2.90241193771362	-0.150404274463654
2.83160781860352	2.89322996139526	-0.296688318252564
2.17403674125671	3.20590639114380	-0.491210758686066
2.28608059883118	3.21032953262329	0.146500319242477
2.51512598991394	3.60226750373840	-0.177153438329697
2.11430168151855	2.71027827262878	0.283497244119644
2.61535668373108	2.71568417549133	-0.388300150632858
2.45981264114380	2.97799944877625	-0.355336368083954
2.39334893226624	2.96983170509338	-0.599158942699432
2.82082533836365	3.06219553947449	0.0932309776544571
2.55641651153564	3.29666352272034	-0.141776755452156
2.33607029914856	3.19638061523438	-0.415628612041473
1.96128726005554	2.94038271903992	0.0191185325384140
2.59041571617126	3.29989433288574	-0.590128719806671
2.74612474441528	2.95907974243164	0.0319151170551777
2.44473004341126	2.82034850120544	0.0814722105860710
2.79399013519287	2.79581284523010	0.00734406011179090
2.55203151702881	2.86416530609131	0.0632025599479675
2.39512014389038	3.20025396347046	0.0141174448654056
2.65170192718506	3.65981268882751	-0.449562400579453
2.82855224609375	2.63672256469727	-0.0917653366923332
2.97400236129761	2.93594050407410	0.0716637074947357
2.10708618164063	3.05008101463318	0.127441957592964
2.41937279701233	3.33078336715698	-0.631309390068054
2.94855332374573	3.51329660415649	0.330946981906891
2.28048729896545	3.13027262687683	0.168298095464706
2.14308309555054	2.67588400840759	-0.0310571454465389
2.58742237091064	2.43647360801697	0.120319642126560
3.19231891632080	2.58686184883118	-0.407858282327652
2.78629422187805	3.31323051452637	-0.593670725822449
2.35933566093445	3.42176628112793	0.469192832708359
2.46004724502563	3.19207525253296	-0.0116475615650415
2.64004254341126	3.15505719184876	-0.137863874435425
2.72001481056213	3.67574930191040	-0.274813681840897
1.94549942016602	3.14963841438293	0.355887502431870
2.38614797592163	3.00900435447693	0.514445841312408
2.10697484016418	3.06913924217224	0.210248798131943
2.57944083213806	3.10373187065125	0.106524750590324
2.16375470161438	3.45903754234314	0.653441727161408
2.28384685516357	2.96458649635315	0.0404036082327366
1.93982398509979	2.79785919189453	0.177959039807320
2.23264575004578	2.91834902763367	-0.430800229310989
2.80107045173645	2.93505907058716	-0.313631713390350
2.04725742340088	2.87959098815918	-0.0718001127243042
2.74313259124756	3.20303678512573	-0.00953483022749424
2.39184737205505	3.17895340919495	-0.320595860481262
2.37798357009888	3.69143486022949	0.391045898199081
2.17940282821655	2.92051935195923	-0.328610062599182
2.19842219352722	3.42939496040344	-0.418964534997940
2.58095479011536	3.36910629272461	0.0317158997058868
2.21706533432007	3.46668672561646	0.542688369750977
2.43801736831665	2.73646998405457	-0.0595949925482273
2.15214753150940	2.84282946586609	-0.212985783815384
2.95815753936768	3.79058098793030	0.145663976669312
2.42295432090759	3.58262634277344	-0.249495863914490
2.34098625183105	3.03612399101257	0.270564496517181
2.62539553642273	3.19985890388489	-0.204557940363884
2.16428995132446	2.98231220245361	0.159618899226189
2.42462372779846	2.87631034851074	-0.369128853082657
2.81582617759705	2.89270424842834	-0.108923934400082
2.27097105979919	2.39653038978577	-0.637506902217865
3.00603508949280	2.83826398849487	0.347151190042496
2.36342406272888	2.75127196311951	0.468741118907928
2.37833166122437	2.68231654167175	-0.0295487996190786
2.19345903396606	3.00317907333374	0.194524496793747
2.12490987777710	2.94100880622864	0.121502004563808
2.20014309883118	3.04518151283264	0.137251734733582
2.63861608505249	3.44038486480713	0.725271999835968
2.40149450302124	3.25971484184265	-0.807949960231781
2.57306742668152	3.07215404510498	0.130026251077652
2.55109286308289	2.80069589614868	-0.0848699808120728
2.12361979484558	3.40549850463867	0.373736947774887
2.18765807151794	3.41399145126343	-0.171614229679108
2.85114908218384	3.42275071144104	0.126352950930595
2.72743463516235	2.98534059524536	-0.0766208320856094
2.79747891426086	3.22854995727539	0.329562544822693
2.53732085227966	2.88634371757507	0.403362125158310
2.57050442695618	3.09291529655457	-0.805756986141205
2.85112810134888	3.20046424865723	-0.0146837783977389
2.62266039848328	3.10277605056763	0.0700913965702057
2.43147277832031	2.95886206626892	-0.311257600784302
2.44363284111023	3.19223999977112	-0.303272306919098
2.90991854667664	3.27481532096863	-0.101218126714230
2.64233708381653	2.99997043609619	0.00260501424781978
2.38685560226440	3.00295138359070	0.355873018503189

